I/O in Machine Learning Applications on HPC Systems: A 360-degree Survey

Growing interest in Artificial Intelligence (AI) has resulted in a surge in demand for faster methods of Machine Learning (ML) model training and inference. This demand for speed has prompted the use of high performance computing (HPC) systems that excel in managing distributed workloads. Because data is the main fuel for AI applications, the performance of the storage and I/O subsystem of HPC systems is critical. In the past, HPC applications accessed large portions of data written by simulations or experiments or ingested data for visualizations or analysis tasks. ML workloads perform small reads spread across a large number of random files. This shift of I/O access patterns poses several challenges to modern parallel storage systems. In this paper, we survey I/O in ML applications on HPC systems, and target literature within a 6-year time window from 2019 to 2024. We define the scope of the survey, provide an overview of the common phases of ML, review available profilers and benchmarks, examine the I/O patterns encountered during offline data preparation, training, and inference, and explore I/O optimizations utilized in modern ML frameworks and proposed in recent literature. Lastly, we seek to expose research gaps that could spawn further R&D

==> README.txt <==
This package provides a class for typesetting publications of the
Association for Computing Machinery.

Your TeX distribution probably includes the latest released version of
this package.  If you decide to install it yourself, please see the
Installation section of the User's Guide.

Please note that the version on Github is a development (or
experimental) version: please download it for testing new features.
The production version is the one on CTAN and ACM sites.


Changes

Version 1.81   Bug fixes
	       New bib field distinctURL to print URL even if doi is present.
	       Reworded samples

Version 1.80   New journals: DLT, FAC

Version 1.79   Fixed pages with index
	       (https://github.com/borisveytsman/acmart/issues/440)
	       Updated information for TAP, TCPS, TEAC

Version 1.78   Documentation update.
	       Magic texcount comments for samples.
	       Title page now is split if there are too many authors
	       Bug fixes.

Version 1.77   Changed the way to typeset multiple affiliations (Christoph Sommer)

Version 1.76   Added many journal abbreviations to the bst.
	       New experimental option: pbalance
	       ORCID linking code

Version 1.75   \country is now obligatory for addresses.
	       Added \AtBeginMaketitle

Version 1.74   Bug fixes.  A regression introduced in the font changes
	       is reverted.

Version 1.73   Bug fixes
	       The elements institution, city and country are now obligatory
	       for affiliations

Version 1.72   Bug fixes.  Better handling of metadata.

Version 1.71   Bug fixes
               Formats sigchi and sigchi-a are retired
	       Bibliography formatting changes for @inproceedings entries
	       having both series and volume
	       LuaLaTeX now uses the same OTF fonts as XeLaTeX

Version 1.70   Title change for ACM/IMS Transactions on Data Science
               Bug fixes for bibliography

Version 1.69   Bug fixes
	       Compatibility with LaTeX 2020-02-02 release

Version 1.68   Bug fixes
               BST now recognizes words `Paper' or 'Article' in
	       eid or articleno

Version 1.67   Urgent bug fixes:
	       BibTeX style bug fixed (Michael D. Adams)
	       Sigplan special section bugfix

Version 1.66   Bug fixes
	       BibTeX change:  location is now a synonym for city (Feras Saad) 
	       ACM reference format is now mandatory for papers over one page.
	       CCS concepts and keywords are now mandatory for
	       papers over two pages.
	       Authors' addresses are mandatory for journal articles.

Version 1.65   Bug fixes
	       New journal: DGOV
	       DTRAP and HEALTH are now using acmlarge format

Version 1.64    Produce error if abstract is entered after maketitle
		(previously abstract was silently dropped)
		Bug fixes for line numbering

Version 1.63a   Moved TQUANT to TQC

Version 1.63	New journals: TQUANT, FACMP

Version 1.62    Documentation update
		New journal: TELO
		Bug fixes

Version 1.61    Bug fixes
                New bibtex types for artifacts

Version 1.60    New option: urlbreakonhyphens (thanks to Peter Kemp)
		Smaller header size for acmsmall

Version 1.59    Now a journal format can be used for conference proceedings
		All samples are now generated from the same .dtx file
		Bug fixes

Version 1.58    Suppressed spurious warnings.
		New journal:  HEALTH.
		TDSCI is renamed to TDS.

Version 1.57    Change of \baselinestretch now produces an error
                Booktabs is now always loaded
                Added option `balance' to balance last page in two-column mode
                E-mail is no longer split in addresses
                New samples (Stephen Spencer)

Version 1.56    Bug fixes
                Added \flushbottom to two column formats (Philip Quinn)
                The final punctuation for the list of concepts
                is now a period instead of a semicolon (Philip Quinn)
                New command \Description to describe images for visually
                impaired users.

Version 1.55    Bug fixes
                Font changes for SIGCHI table captions

Version 1.54    New option: 'nonacm' (Gabriel Scherer)
                Deleted indent for subsubsection (suggested by Ross Moore)
                Suppressed some obscurious warning in BibTeX processing
                Suppressed hyperrerf warnings (Paolo G. Giarrusso)
                New code for sections to help with accessibility patches
                (Ross Moore)
                Submission id, if present, is printed in anon mode
                Bug fixes

Version 1.53    New journals: PACMCGIT, TIOT, TDSCI

Version 1.52    Another rewording of licenses

Version 1.51    Journal footers now use abbreviated journal titles.
                Corrected the bug with acmPrice.
                Do not show price when copyright is set to iw3c2w3 and iw3c2w3g.
                The package now is compatible with polyglossia (Joachim Breitner).
                Slightly reworded copyright statements.

Version 1.50    Changes in iw3c2w3 and iw3c2w3g

Version 1.49    New jorunal:  DTRAP

Version 1.48    Bug fixes
                Review mode now switches on folios
                Code prettying (Michael D. Adams)
                Bibliography changes: @MISC entries no longer have a
                separate date
                Sigch-a sample bibliography renamed
                Bib code cleanup (Zack Weinberg)
                Acmart and version info are added to pdfcreator tag
                \citeyear no longer produces parenthetical year
                Added initial support for Biblatex (Daniel Thomas)
                Added support for IW3C2 conferences

Version 1.47    New journal: THRI

Version 1.46    Bug fixes for bibliography: label width is now calculated
                correctly.
                All PACM now use screen option.  This requires etoolbox.
                Added subtitle to ACM reference format.
                Now acmart is compatible with fontspec.
                \thanks is now obsolete.  The addresses are automatically
                added to the journal version; this can be overriden with
                \authorsaddresses command.
                Deleted the rule at the end of frontmatter for all formats.
                Deleted new line before doi in the reference format.
                Reintegrated theorem code into acmart.dtx (Matthew Fluet)

Version 1.45    Workaround for a Libertine bug.  Thanks to LianTze Lim
                from Overleaf

Version 1.44    Bug fixes.
                Empty DOI and ISBN suppress printing DOI or ISBN lines
                Separated theorem code into acmthm.sty, loaded by default.
                Article number can be set for proceedings.
                New commands: \acmBooktile, \editor.
                Reference citation format updated.

Version 1.43    Bug fixes

Version 1.42    Deleted ACM badges
                Bug fixes

Version 1.41    Rearranged bib files
                Added new badges

Version 1.40    Bibliography changes
                Added processing of one-compoment ccsdesc nodes
                Bug fixes.
                Made the height a multiple of \baselineskip + \topskip
                Added cleveref
                We no longer print street address in SIGs

Version 1.39    Added \authornotemark commmand

Version 1.38    Increase default font size for SIGPLAN

Version 1.37    Reduce list indentation (Matthew Fluet)

Version 1.36    Bug fixes
                Moved PACMPL to acmlarge format
                New journal: PACMHCI
                Added the possibility to adjust number of author
                boxes per row in conference formats

Version 1.35    Author-year bib style now uses square brackets.
                Changed defaults for TOG sample
                Price is suppressed for usgov and rightsretained modes.
                Bugs fixed

Version 1.34    Deleted DOI from doi numbers
                Changed bibstrip formatting
                The command \terms is now obsolete
                The rulers in review mode now have continuous numbering

Version 1.33    New option `timestamp' (Michael D. Adams)
                New option `authordraft'
                Documentation updates
                Bug fixes
                We now use Type 1 versions of Libertine fonts even with XeTeX.
                New hook acmart-preload-hook.tex (wizards only!)
                Added new options `obeypunctuation' for \affiliation command
                Added SubmissionID
                Added right line count ruler for two-column formats
                Added workaround for Adobe Acrobat bugs in selection
                Added eid field to the bibliography

Version 1.32    New DOI formatting.
                Format siggraph is now obsolete, and sigconf
                is used instead.
                New proceedings title: POMACS.

Version 1.31    Changed default year and month to the current ones
                (thanks to Matteo Riondato)
                Table of contents now works
                Marginalia now work in all formats
                New command \additionalaffiliation
                Documentation changes

Version 1.30    Bibtex style now recognizes https:// in doi.
                Added \frenchspacing.
                \department now has an optional hierarchy level.
                Switched to T1 encoding
                Updated IMWUT and PACMPL

Version 1.29    Documentation changes.  Head height increased from 12pt to 13pt.
                Removed spurious indent at start of abstract.
                Improved kerning in CCS description list.

Version 1.28    Bug fixes: natbib=false now behaves correctly.

Version 1.27    Bug fixes

Version 1.26    Bug fixes

Version 1.25    Updated PACMPL journal option.

Version 1.24    Added IMWUT journal option.

Version 1.23    Added PACM PL journal option.

Version 1.22    Bibliography changes for Aptara backend; should be
                invisible for the users.

Version 1.21    Bibliography changes: added arXiv, some cleanup

Version 1.20    Bug fixes, documentation updates

Version 1.19    Include 'Abstract', 'Acknowledgements', and 'References'
                in PDF bookmarks.

Version 1.18    Natbib is now the default for all versions.  A unified bib
                file is used for all styles.  Better treatment
                of multiple affiliations.


Version 1.17    Formatting changes for margins and lists.  Bug fixes.

Version 1.16    Formatting changes for headers and footers.

Version 1.15    New structured affiliation command.
                New commands for acknowledgements.

Version 1.14    Warn about undefined citation styles; move definitions
                of acmauthoryear and acmnumeric citation styles before
                use.

Version 1.13    Formatting changes: headers, folios etc.
                Bibliography changes.

Version 1.12    Bug fixes and documentation updates.
                Footnotes rearranged.
                Option natbib is now mostly superfluous: the class
                makes a guess based on the format chosen.

Version 1.11    Customization of ACM theorem styles and proof
                environment (Matthew Fluet).

Version 1.10    Bug fixes

Version 1.09    SIGPLAN: revert caption rules (Matthew Fluet)

Version 1.08    SIGPLAN reformatting (Matthew Fluet); bug fixes


==> images/radial-tree/tree-v1.json <==
{
  "$schema": "https://vega.github.io/schema/vega/v5.json",
  "description": "An example of a radial layout for a node-link diagram of hierarchical data.",
  "width": 1000,
  "height": 1010,
  "padding": 0,
  "autosize": "none",

  "signals": [
    {
      "name": "labels", "value": true,
      "bind": {"input": "checkbox"}
    },
    {
      "name": "radius", "value": 380,
      "bind": {"input": "range", "min": 20, "max": 600}
    },
    {
      "name": "extent", "value": 360,
      "bind": {"input": "range", "min": 0, "max": 360, "step": 1}
    },
    {
      "name": "rotate", "value": 22,
      "bind": {"input": "range", "min": 0, "max": 360, "step": 1}
    },
    {
      "name": "layout", "value": "cluster",
      "bind": {"input": "radio", "options": ["tidy", "cluster"]}
    },
    {
      "name": "links", "value": "diagonal",
      "bind": {
        "input": "select",
        "options": ["line", "curve", "diagonal", "orthogonal"]
      }
    },
    { "name": "originX", "update": "width / 2" },
    { "name": "originY", "update": "height / 2" }
  ],

  "data": [
    {
      "name": "tree",
      "values": [
        {
          "id": 1,
          "name": "ML lifecycle"
        },
        // DATA PREPARATION ==========================================
        {
          "id": 2,
          "name": "data preparation",
          "parent": 1
        },
        {
          "id": 345534,
          "name": "sample organization",
          "parent": 2
        },
        {
          "id": 8080,
          "name": "multiple samples per file",
          "parent": 345534
        },
        {
          "id": 8080,
          "name": "sample per file",
          "parent": 345534
        },
        {
          "id": 113,
          "name": "data sources",
          "parent": 2
        },
        {
          "id": 8080,
          "name": "local storage",
          "parent": 113
        },
        {
          "id": 8080,
          "name": "data warehouse",
          "parent": 113
        },
        {
          "id": 8080,
          "name": "datalake",
          "parent": 113
        },
        {
          "id": 8080,
          "name": "database",
          "parent": 113
        },
        {
          "id": 8080,
          "name": "PFS",
          "parent": 113
        },
        {
          "id": 112,
          "name": "splitting",
          "parent": 2
        }, 
        {
          "id": 8080,
          "name": "train-test split:",
          "parent": 112
        },   
        {
          "id": 8080,
          "name": "cross-validation",
          "parent": 112
        },   
        {
          "id": 8080,
          "name": "random sapmling",
          "parent": 112
        }, 
        {
          "id": 8080,
          "name": "k-fold cross-validation",
          "parent": 112
        }, 
        {
          "id": 8080,
          "name": "stratified sampling",
          "parent": 112
        },     
        {
          "id": 111,
          "name": "data transformation",
          "parent": 2
        },       
        {
          "id": 667,
          "name": "data augmentation",
          "parent": 111
        },
        {
          "id": 668,
          "name": "image/video",
          "parent": 667
        },
        {
          "id": 8080,
          "name": "rotation",
          "parent": 668
        },
        {
          "id": 8080,
          "name": "crop",
          "parent": 668
        },
        {
          "id": 8080,
          "name": "zoom",
          "parent": 668
        },
        {
          "id": 8080,
          "name": "translation",
          "parent": 668
        },
        {
          "id": 8080,
          "name": "shear",
          "parent": 668
        },
        {
          "id": 8080,
          "name": "flip",
          "parent": 668
        },
        {
          "id": 669,
          "name": "audio",
          "parent": 667
        },
        {
          "id": 8080,
          "name": "pitch shifting",
          "parent": 669
        },
        {
          "id": 8080,
          "name": "time stretching",
          "parent": 669
        },
        {
          "id": 8080,
          "name": "noise addition",
          "parent": 669
        },
        {
          "id": 8080,
          "name": "speed perterbation",
          "parent": 669
        },
        {
          "id": 8080,
          "name": "compression",
          "parent": 669
        },
        {
          "id": 708,
          "name": "text",
          "parent": 667
        },
        {
          "id": 8080,
          "name": "synonym replacement",
          "parent": 708
        },
        {
          "id": 8080,
          "name": "random insertion",
          "parent": 708
        },
        {
          "id": 8080,
          "name": "random deletion",
          "parent": 708
        },
        {
          "id": 8080,
          "name": "random swap",
          "parent": 708
        },
        {
          "id": 8080,
          "name": "data smoothing",
          "parent": 111
        },
        {
          "id": 8080,
          "name": "feature engineering",
          "parent": 111
        },
        {
          "id": 8080,
          "name": "data generalization",
          "parent": 111
        },
        {
          "id": 8080,
          "name": "data aggregation",
          "parent": 111
        },
        {
          "id": 8080,
          "name": "data discretization",
          "parent": 111
        },
        {
          "id": 8080,
          "name": "data normalization",
          "parent": 111
        },
        {
          "id": 333,
          "name": "dataset modality",
          "parent": 2
        },
        {
          "id": 9786,
          "name": "raw",
          "parent": 333
        },
        {
          "id": 9785,
          "name": "specialized",
          "parent": 333
        },
        {
          "id": 8080,
          "name": ".tfrecord",
          "parent": 9785
        },
        {
          "id": 8080,
          "name": ".hdf5, .h5",
          "parent": 9785
        },
        {
          "id": 8080,
          "name": ".rec",
          "parent": 9785
        },
        {
          "id": 8080,
          "name": ".parquet",
          "parent": 9785
        },
        {
          "id": 8080,
          "name": ".npz",
          "parent": 9785
        },
        {
          "id": 25,
          "name": "image",
          "parent": 9786
        },
        {
          "id": 8080,
          "name": ".jpg",
          "parent": 25
        },
        {
          "id": 8080,
          "name": ".png",
          "parent": 25
        },
        {
          "id": 8080,
          "name": ".bmp",
          "parent": 25
        },
        {
          "id": 26,
          "name": "audio",
          "parent": 9786
        },
        {
          "id": 8080,
          "name": ".mp3",
          "parent": 26
        },
        {
          "id": 8080,
          "name": ".ogg",
          "parent": 26
        },
        {
          "id": 8080,
          "name": ".flac",
          "parent": 26
        },
        {
          "id": 27,
          "name": "video",
          "parent": 9786
        },
        {
          "id": 8080,
          "name": ".mp4",
          "parent": 27
        },
        {
          "id": 8080,
          "name": ".mov",
          "parent": 27
        },
        {
          "id": 8080,
          "name": ".avi",
          "parent": 27
        },
        {
          "id": 30,
          "name": "text",
          "parent": 9786
        },
        {
          "id": 8080,
          "name": ".txt",
          "parent": 30
        },
        {
          "id": 8080,
          "name": ".json",
          "parent": 30
        },
        {
          "id": 8080,
          "name": ".csv",
          "parent": 30
        },
        // TRAINING ==================================================
        {
          "id": 3,
          "name": "training",
          "parent": 1
        },
        {
          "id": 8080,
          "name": "asynchronous sampling",
          "parent": 3
        },
        {
          "id": 8080,
          "name": "sample prefetching",
          "parent": 3
        },
        {
          "id": 8080,
          "name": "sample caching",
          "parent": 3
        },
        {
          "id": 634545,
          "name": "SGD",
          "parent": 3
        },
        {
          "id": 34562345,
          "name": "BGD",
          "parent": 3
        },
        {
          "id": 8080,
          "name": "full dataset read",
          "parent": 34562345
        },
        {
          "id": 8080,
          "name": "local shuffling",
          "parent": 634545
        },
        {
          "id": 8080,
          "name": "global shuffling",
          "parent": 634545
        },
        {
          "id": 777,
          "name": "checkpointing",
          "parent": 3
        },
        {
          "id": 8080,
          "name": "distributed checkpointing",
          "parent": 777
        },
        {
          "id": 8080,
          "name": "checkpoint per worker",
          "parent": 777
        },
        {
          "id": 8080,
          "name": "root checkpointing",
          "parent": 777
        },
        {
          "id": 666,
          "name": "distributed training",
          "parent": 3
        },
        {
          "id": 8080,
          "name": "data parallelism",
          "parent": 666
        },
        {
          "id": 8080,
          "name": "model parallelism",
          "parent": 666
        },
        // INFERENCE =================================================
        {
          "id": 4,
          "name": "inference",
          "parent": 1
        },
        {
          "id": 8080,
          "name": "asyncronous sampling",
          "parent": 4
        },
        {
          "id": 8080,
          "name": "sample prefetching",
          "parent": 4
        },
        {
          "id": 8080,
          "name": "prediction storage",
          "parent": 4
        },
        {
          "id": 29,
          "name": "checkpointing",
          "parent": 4
        },
        {
          "id": 8080,
          "name": "root checkpointing",
          "parent": 29
        },
        {
          "id": 8080,
          "name": "checkpoint per worker",
          "parent": 29
        },
        {
          "id": 8080,
          "name": "distributedcheckpointing",
          "parent": 29
        }
      ],
      "transform": [
        {
          "type": "stratify",
          "key": "id",
          "parentKey": "parent"
        },
        {
          "type": "tree",
          "method": {"signal": "layout"},
          "size": [1, {"signal": "radius"}],
          "as": ["alpha", "radius", "depth", "children"]
        },
        {
          "type": "formula",
          "expr": "(rotate + extent * datum.alpha + 270) % 360",
          "as":   "angle"
        },
        {
          "type": "formula",
          "expr": "PI * datum.angle / 180",
          "as":   "radians"
        },
        {
          "type": "formula",
          "expr": "inrange(datum.angle, [90, 270])",
          "as":   "leftside"
        },
        {
          "type": "formula",
          "expr": "originX + datum.radius * cos(datum.radians)",
          "as":   "x"
        },
        {
          "type": "formula",
          "expr": "originY + datum.radius * sin(datum.radians)",
          "as":   "y"
        }
      ]
    },
    {
      "name": "links",
      "source": "tree",
      "transform": [
        { "type": "treelinks" },
        {
          "type": "linkpath",
          "shape": {"signal": "links"}, "orient": "radial",
          "sourceX": "source.radians", "sourceY": "source.radius",
          "targetX": "target.radians", "targetY": "target.radius"
        }
      ]
    }
  ],

  "scales": [
    {
      "name": "color",
      "type": "linear",
      "range": {"scheme": "magma"},
      "domain": {"data": "tree", "field": "depth"},
      "zero": true
    }
  ],

  "marks": [
    {
      "type": "path",
      "from": {"data": "links"},
      "encode": {
        "update": {
          "x": {"signal": "originX"},
          "y": {"signal": "originY"},
          "path": {"field": "path"},
          "stroke": {"value": "#ccc"}
        }
      }
    },
    {
      "type": "symbol",
      "from": {"data": "tree"},
      "encode": {
        "enter": {
          "size": {"value": 100},
          "stroke": {"value": "#fff"}
        },
        "update": {
          "x": {"field": "x"},
          "y": {"field": "y"},
          "fill": {"scale": "color", "field": "depth"}
        }
      }
    },
    {
      "type": "text",
      "from": {"data": "tree"},
      "encode": {
        "enter": {
          "text": {"field": "name"},
          "fontSize": {"value": 10},
          "baseline": {"value": "middle"}
        },
        "update": {
          "x": {"field": "x"},
          "y": {"field": "y"},
          "dx": {"signal": "(datum.leftside ? -1 : 1) * 6"},
          "angle": {"signal": "datum.leftside ? datum.angle - 180 : datum.angle"},
          "align": {"signal": "datum.leftside ? 'right' : 'left'"},
          "opacity": {"signal": "labels ? 1 : 0"}
        }
      }
    }
  ]
}

==> images/radial-tree/tree-v2.json <==
{
  "$schema": "https://vega.github.io/schema/vega/v5.json",
  "description": "An example of a radial layout for a node-link diagram of hierarchical data.",
  "width": 1000,
  "height": 1010,
  "padding": 0,
  "autosize": "none",

  "signals": [
    {
      "name": "labels", "value": true,
      "bind": {"input": "checkbox"}
    },
    {
      "name": "radius", "value": 380,
      "bind": {"input": "range", "min": 20, "max": 600}
    },
    {
      "name": "extent", "value": 360,
      "bind": {"input": "range", "min": 0, "max": 360, "step": 1}
    },
    {
      "name": "rotate", "value": 22,
      "bind": {"input": "range", "min": 0, "max": 360, "step": 1}
    },
    {
      "name": "layout", "value": "cluster",
      "bind": {"input": "radio", "options": ["tidy", "cluster"]}
    },
    {
      "name": "links", "value": "diagonal",
      "bind": {
        "input": "select",
        "options": ["line", "curve", "diagonal", "orthogonal"]
      }
    },
    { "name": "originX", "update": "width / 2" },
    { "name": "originY", "update": "height / 2" }
  ],

  "data": [
    {
      "name": "tree",
      "values": [
        {
          "id": 1,
          "name": "ML lifecycle"
        },
        // DATA GENERATION ===========================================
        {
          "id": 2345097856,
          "name": "data generation",
          "parent": 1
        },
        {
          "id": 23451234,
          "name": "data collection",
          "parent": 2345097856
        },
        {
          "id": 8080,
          "name": "simulation results",
          "parent": 23451234
        },
        {
          "id": 8080,
          "name": "web scraping",
          "parent": 23451234
        },
        {
          "id": 8080,
          "name": "surveys and questionnaires",
          "parent": 23451234
        },
        {
          "id": 8080,
          "name": "public datasets",
          "parent": 23451234
        },
        {
          "id": 345534,
          "name": "sample organization",
          "parent": 2345097856
        },
        {
          "id": 8080,
          "name": "multiple samples per file",
          "parent": 345534
        },
        {
          "id": 8080,
          "name": "sample per file",
          "parent": 345534
        },
        {
          "id": 113,
          "name": "data sources",
          "parent": 2345097856
        },
        {
          "id": 8080,
          "name": "local storage",
          "parent": 113
        },
        {
          "id": 8080,
          "name": "data warehouse",
          "parent": 113
        },
        {
          "id": 8080,
          "name": "datalake",
          "parent": 113
        },
        {
          "id": 8080,
          "name": "database",
          "parent": 113
        },
        {
          "id": 333,
          "name": "dataset modality",
          "parent": 2345097856
        },
        {
          "id": 9786,
          "name": "raw",
          "parent": 333
        },
        {
          "id": 9785,
          "name": "specialized",
          "parent": 333
        },
        {
          "id": 8080,
          "name": ".tfrecord",
          "parent": 9785
        },
        {
          "id": 8080,
          "name": ".hdf5, .h5",
          "parent": 9785
        },
        {
          "id": 8080,
          "name": ".rec",
          "parent": 9785
        },
        {
          "id": 8080,
          "name": ".parquet",
          "parent": 9785
        },
        {
          "id": 8080,
          "name": ".npz",
          "parent": 9785
        },
        {
          "id": 25,
          "name": "image",
          "parent": 9786
        },
        {
          "id": 8080,
          "name": ".jpg",
          "parent": 25
        },
        {
          "id": 8080,
          "name": ".png",
          "parent": 25
        },
        {
          "id": 8080,
          "name": ".bmp",
          "parent": 25
        },
        {
          "id": 26,
          "name": "audio",
          "parent": 9786
        },
        {
          "id": 8080,
          "name": ".mp3",
          "parent": 26
        },
        {
          "id": 8080,
          "name": ".ogg",
          "parent": 26
        },
        {
          "id": 8080,
          "name": ".flac",
          "parent": 26
        },
        {
          "id": 27,
          "name": "video",
          "parent": 9786
        },
        {
          "id": 8080,
          "name": ".mp4",
          "parent": 27
        },
        {
          "id": 8080,
          "name": ".mov",
          "parent": 27
        },
        {
          "id": 8080,
          "name": ".avi",
          "parent": 27
        },
        {
          "id": 30,
          "name": "text",
          "parent": 9786
        },
        {
          "id": 8080,
          "name": ".txt",
          "parent": 30
        },
        {
          "id": 8080,
          "name": ".json",
          "parent": 30
        },
        {
          "id": 8080,
          "name": ".csv",
          "parent": 30
        },
        // DATA PREPARATION ==========================================
        {
          "id": 2,
          "name": "data preparation",
          "parent": 1
        },
        {
          "id": 8080,
          "name": "PFS",
          "parent": 113
        },
        {
          "id": 112,
          "name": "splitting",
          "parent": 2
        }, 
        {
          "id": 8080,
          "name": "train-test split:",
          "parent": 112
        },   
        {
          "id": 8080,
          "name": "cross-validation",
          "parent": 112
        },   
        {
          "id": 8080,
          "name": "random sapmling",
          "parent": 112
        }, 
        {
          "id": 8080,
          "name": "k-fold cross-validation",
          "parent": 112
        }, 
        {
          "id": 8080,
          "name": "stratified sampling",
          "parent": 112
        },     
        {
          "id": 111,
          "name": "data transformation",
          "parent": 2
        },       
        {
          "id": 667,
          "name": "data augmentation",
          "parent": 111
        },
        {
          "id": 668,
          "name": "image/video",
          "parent": 667
        },
        {
          "id": 8080,
          "name": "rotation",
          "parent": 668
        },
        {
          "id": 8080,
          "name": "crop",
          "parent": 668
        },
        {
          "id": 8080,
          "name": "zoom",
          "parent": 668
        },
        {
          "id": 8080,
          "name": "translation",
          "parent": 668
        },
        {
          "id": 8080,
          "name": "shear",
          "parent": 668
        },
        {
          "id": 8080,
          "name": "flip",
          "parent": 668
        },
        {
          "id": 669,
          "name": "audio",
          "parent": 667
        },
        {
          "id": 8080,
          "name": "pitch shifting",
          "parent": 669
        },
        {
          "id": 8080,
          "name": "time stretching",
          "parent": 669
        },
        {
          "id": 8080,
          "name": "noise addition",
          "parent": 669
        },
        {
          "id": 8080,
          "name": "speed perterbation",
          "parent": 669
        },
        {
          "id": 8080,
          "name": "compression",
          "parent": 669
        },
        {
          "id": 708,
          "name": "text",
          "parent": 667
        },
        {
          "id": 8080,
          "name": "synonym replacement",
          "parent": 708
        },
        {
          "id": 8080,
          "name": "random insertion",
          "parent": 708
        },
        {
          "id": 8080,
          "name": "random deletion",
          "parent": 708
        },
        {
          "id": 8080,
          "name": "random swap",
          "parent": 708
        },
        {
          "id": 8080,
          "name": "data smoothing",
          "parent": 111
        },
        {
          "id": 8080,
          "name": "feature engineering",
          "parent": 111
        },
        {
          "id": 8080,
          "name": "data generalization",
          "parent": 111
        },
        {
          "id": 8080,
          "name": "data aggregation",
          "parent": 111
        },
        {
          "id": 8080,
          "name": "data discretization",
          "parent": 111
        },
        {
          "id": 8080,
          "name": "data normalization",
          "parent": 111
        },
        // TRAINING ==================================================
        {
          "id": 3,
          "name": "training",
          "parent": 1
        },
        {
          "id": 8080,
          "name": "asynchronous sampling",
          "parent": 3
        },
        {
          "id": 8080,
          "name": "sample prefetching",
          "parent": 3
        },
        {
          "id": 8080,
          "name": "sample caching",
          "parent": 3
        },
        {
          "id": 634545,
          "name": "SGD",
          "parent": 3
        },
        {
          "id": 34562345,
          "name": "BGD",
          "parent": 3
        },
        {
          "id": 8080,
          "name": "full dataset read",
          "parent": 34562345
        },
        {
          "id": 8080,
          "name": "local shuffling",
          "parent": 634545
        },
        {
          "id": 8080,
          "name": "global shuffling",
          "parent": 634545
        },
        {
          "id": 777,
          "name": "checkpointing",
          "parent": 3
        },
        {
          "id": 8080,
          "name": "distributed checkpointing",
          "parent": 777
        },
        {
          "id": 8080,
          "name": "checkpoint per worker",
          "parent": 777
        },
        {
          "id": 8080,
          "name": "root checkpointing",
          "parent": 777
        },
        {
          "id": 666,
          "name": "distributed training",
          "parent": 3
        },
        {
          "id": 8080,
          "name": "data parallelism",
          "parent": 666
        },
        {
          "id": 8080,
          "name": "model parallelism",
          "parent": 666
        },
        // INFERENCE =================================================
        {
          "id": 4,
          "name": "inference",
          "parent": 1
        },
        {
          "id": 8080,
          "name": "asyncronous sampling",
          "parent": 4
        },
        {
          "id": 8080,
          "name": "sample prefetching",
          "parent": 4
        },
        {
          "id": 8080,
          "name": "prediction storage",
          "parent": 4
        },
        {
          "id": 29,
          "name": "checkpointing",
          "parent": 4
        },
        {
          "id": 8080,
          "name": "root checkpointing",
          "parent": 29
        },
        {
          "id": 8080,
          "name": "checkpoint per worker",
          "parent": 29
        },
        {
          "id": 8080,
          "name": "distributedcheckpointing",
          "parent": 29
        }
      ],
      "transform": [
        {
          "type": "stratify",
          "key": "id",
          "parentKey": "parent"
        },
        {
          "type": "tree",
          "method": {"signal": "layout"},
          "size": [1, {"signal": "radius"}],
          "as": ["alpha", "radius", "depth", "children"]
        },
        {
          "type": "formula",
          "expr": "(rotate + extent * datum.alpha + 270) % 360",
          "as":   "angle"
        },
        {
          "type": "formula",
          "expr": "PI * datum.angle / 180",
          "as":   "radians"
        },
        {
          "type": "formula",
          "expr": "inrange(datum.angle, [90, 270])",
          "as":   "leftside"
        },
        {
          "type": "formula",
          "expr": "originX + datum.radius * cos(datum.radians)",
          "as":   "x"
        },
        {
          "type": "formula",
          "expr": "originY + datum.radius * sin(datum.radians)",
          "as":   "y"
        }
      ]
    },
    {
      "name": "links",
      "source": "tree",
      "transform": [
        { "type": "treelinks" },
        {
          "type": "linkpath",
          "shape": {"signal": "links"}, "orient": "radial",
          "sourceX": "source.radians", "sourceY": "source.radius",
          "targetX": "target.radians", "targetY": "target.radius"
        }
      ]
    }
  ],

  "scales": [
    {
      "name": "color",
      "type": "linear",
      "range": {"scheme": "magma"},
      "domain": {"data": "tree", "field": "depth"},
      "zero": true
    }
  ],

  "marks": [
    {
      "type": "path",
      "from": {"data": "links"},
      "encode": {
        "update": {
          "x": {"signal": "originX"},
          "y": {"signal": "originY"},
          "path": {"field": "path"},
          "stroke": {"value": "#ccc"}
        }
      }
    },
    {
      "type": "symbol",
      "from": {"data": "tree"},
      "encode": {
        "enter": {
          "size": {"value": 100},
          "stroke": {"value": "#fff"}
        },
        "update": {
          "x": {"field": "x"},
          "y": {"field": "y"},
          "fill": {"scale": "color", "field": "depth"}
        }
      }
    },
    {
      "type": "text",
      "from": {"data": "tree"},
      "encode": {
        "enter": {
          "text": {"field": "name"},
          "fontSize": {"value": 10},
          "baseline": {"value": "middle"}
        },
        "update": {
          "x": {"field": "x"},
          "y": {"field": "y"},
          "dx": {"signal": "(datum.leftside ? -1 : 1) * 6"},
          "angle": {"signal": "datum.leftside ? datum.angle - 180 : datum.angle"},
          "align": {"signal": "datum.leftside ? 'right' : 'left'"},
          "opacity": {"signal": "labels ? 1 : 0"}
        }
      }
    }
  ]
}
